Fairly Allocating (Contiguous) Dynamic Indivisible Items with Few Adjustments

We study the problem of dynamically allocating $T$ indivisible items to $n$ agents with the restriction that the allocation is fair all the time. Due to the negative results to achieve fairness when allocations are irrevocable, we allow adjustments to make fairness attainable with the objective to minimize the number of adjustments. For restricted additive or general identical valuations, we show that envy-freeness up to one item (EF1) can be achieved with no adjustments. For additive valuations, we give an EF1 algorithm that requires $O(mT)$ adjustments, improving the previous result of $O(nmT)$ adjustments, where $m$ is the maximum number of different valuations for items among all agents. We further impose the contiguity constraint on items such that items are arranged on a line by the order they arrive and require that each agent obtains a consecutive block of items. We present extensive results to achieve either proportionality with an additive approximate factor (PROPa) or EF1, where PROPa is a weaker fairness notion than EF1. In particular, we show that for identical valuations, achieving PROPa requires $\Theta(nT)$ adjustments. Moreover, we show that it is hopeless to make any significant improvement for either PROPa or EF1 when valuations are nonidentical. Our results exhibit a large discrepancy between the identical and nonidentical cases in both contiguous and noncontiguous settings. All our positive results are computationally efficient.

==> rebuttal.txt <==
We thank the reviewers for the comprehensive and insightful comments! We respond in detail to your specific concerns in the following.

----------------------- For Reviewer #1 ---------------------

----------- Comments -----------
#1-#5: They are all great suggestions for the presentation! We will fix the issues in your comments.

#6: It makes sense and we will not claim that the results obtained by Algorithms 1 and 2 are surprising.

----------------------- For Reviewer #2 ---------------------

----------- Comments -----------
#1: It makes sense and we will not claim that the results obtained by Algorithms 1 and 2 are surprising.

#3: Here is indeed confusing. We will claim it as "almost tight" for clarity since we assume that T is much larger than n.

#4: This is an interesting direction. As stated in Section 6, investigating other fairness notions as the tradeoff is one of our future works.

#5: We will correct all the wrong usages of citation marks.

#6: It is correct that the remaining items should be assigned without violating the contiguity constraints. We will make it explicit for clarity.

#7: This is a great suggestion for the presentation! We will place Proposition 4.9 at the end of Section 2.

#8: (a) and (b) will be fixed. (c): Basically, we use (A_1, A_2, ..., A_n) to represent an allocation and [A^1, A^2, ..., A^T] to represent a tuple of allocations. Such notations are also adopted by [17].

----------------------- For Reviewer #3 ---------------------

We thank the reviewer for the comprehensive and insightful comments! We will proofread again to improve the readability. As for the discussion about other relaxations of identical preferences, we believe there is much room for exploration. For example, what can we achieve if there are only very few types of agents? We will put more discussion in Section 6.

----------- Minors -----------
Overall, they are all good suggestions for the presentation! We will fix most of the issues in your comments. Here are some details to your concerns:

#2: We will explain in the beginning of Section 1 that items are goods in our discussion.

#5: This is a great suggestion for the presentation! We will add a footnote in Section 1.1 to briefly define the restricted additive valuations.

#6: While it is a tradition to use uppercase letters to represent sets and lowercase letters to represent numbers, T is mostly referred to as the length of horizons in online models, e.g., see [17].

#8: It means that the presence of the agents that are indifferent to the new item will not lead to the violation of EF1 and thus we can ignore them in the discussion. We will improve the clarity here.

#9: Here A and i are the allocation and the index determined in the first two lines of Algorithm 6. We will make it explicit for clarity.

----------- Questions -----------
Q1: We believe that Algorithm 3 cannot work for any preference model. As discussed in Section 3.2, Algorithm 3 can be viewed as a variant of the round-robin algorithm, which does not have the EF1 guarantee for general preferences. Nevertheless, it would be interesting to investigate whether it provides other guarantees for the relaxation of additive preferences.

Q2: As stated in Section 2, we should return an allocation for all the existing items after the arrival of a new item. In other words, the algorithms are supposed to return T allocations with each of them being fair, where the i-th allocation is for the first i items.

==> review.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 126
TITLE: Fairly Allocating (Contiguous) Dynamic Indivisible Items with Few Adjustments
AUTHORS: Mingwei Yang

----------- Relevance -----------
SCORE: 2 (The paper is of marginal relevance to the AAMAS community.)
----------- Significance / Importance -----------
SCORE: 2 (Modest contribution or average impact.)
----------- Soundness -----------
SCORE: 3 (Correct.)
----------- Novelty -----------
SCORE: 2 (Moderate - approach and/or application have been developed before, but significant improvements are presented.)
----------- Scholarship -----------
SCORE: 3 (Excellent coverage of related work.)
----------- Clarity -----------
SCORE: 2 (Mostly readable with some room for improvement.)
----------- Reproducibility -----------
SCORE: 0 (N/A - nothing to reproduce.)
----------- Overall recommendation (full paper) -----------
SCORE: 5 (Decent paper, but may be below the AAMAS threshold. I tend to vote for rejecting it, although would not be upset if it were accepted.)
----------- Summary -----------
This paper deals with the online allocation of indivisible items to agents in a fair manner. The paper considers both the contiguous setting where items are arranged on a line by the order they arrive and each agent has to obtain a contiguous block of items, as well as the non-contiguous setting.  

The author(s) present the following results for the non-contiguous setting:

- If agents' valuations are restricted additive (i.e., agents have additive valuations and each item $g$ is valuated by each agent $0$ or $v_g$) or identical, EF1 can be achieved without adjustments (an adjustment is a reallocation of an item). 

- If agents' valuations are restricted additive, they present an algorithm that returns an EF1 outcome that requires $O(mT)$ adjustments, where $m$ is the maximum number of different valuations for items among all agents and $T$ the total number of items. For this problem, it is known that $\Omega(T)$ adjustments are necessary in order to get an EF1.

The author(s) present the following results for the contiguous setting:

- If agents' valuations are identical, they present an algorithm that is an approximated proportional allocation that requires $O(nT)$ adjustments, where $n$ is the number of agents and provide an asymptotically tight lower bound.

- For two agents with general valuations, they show that EF1 is achievable with $O(T)$ adjustments, which is the best we can achieve. 

- If the agents' valuations are identical and the valuation of each item is in $[L, R]$ such that $0 < L \leq R$, they present an algorithm that returns an EF1 outcome that requires $O(R/L n^2 T)$ adjustments.

- For additive valuations they show that it is not possible to make any asymptotically improvement to the trivial $(T^2)$ upper bound to the number of adjustments for both proportional allocation and EF1.
----------- Review -----------
This paper considers an important problem and presents a long list of results which are good to know. However, they are not very deep (for instance the results of Section 3.1 are not very surprising and the interesting problem of achieving EF1 is still open) or incremental. Proof are correct (however, please consider that I did not check all the details). Overall, I believe that this paper can be accepted if there is room.


COMMENTS:

- Abstract: specify what is $T$.

- Page 1, right column, lines 1-2: "EF1 allocations not only exist in any instance but also can be computed in polynomial time [20]". Specify for which kind of agents' valuations.

- Page 1, right column, lines 9-11: "It is not until recently that the existence of contiguous EF1 allocations for any number of agents is proved by [19]".  Rephrase.

-Page 1, right column, lines 20-22: "[17] shows that the $\Omega(T)$ of adjustments is inevitable for more than two agents, even if the information of all items is known upfront".  Specify for which kind of agents' valuations.

- Section 1.1: page 2, left column: "By contrast, in the nonidentical case, we show that it is hopeless to make any significant improvement....". Here I would specify that these results hold for additive valuations.

- I would not mention that the results of section 3.1 are surprising. Indeed, algorithms 1 and 2 use simple known ideas and the analyses are simple.
----------- Questions for Authors -----------
No question.
----------- Reviewer's confidence -----------
SCORE: 7 (I have up-to-date knowledge in the area.)


----------------------- REVIEW 2 ---------------------
SUBMISSION: 126
TITLE: Fairly Allocating (Contiguous) Dynamic Indivisible Items with Few Adjustments
AUTHORS: Mingwei Yang

----------- Relevance -----------
SCORE: 4 (The paper is very relevant to the AAMAS community.)
----------- Significance / Importance -----------
SCORE: 2 (Modest contribution or average impact.)
----------- Soundness -----------
SCORE: 3 (Correct.)
----------- Novelty -----------
SCORE: 2 (Moderate - approach and/or application have been developed before, but significant improvements are presented.)
----------- Scholarship -----------
SCORE: 2 (Relevant literature cited but could be expanded.)
----------- Clarity -----------
SCORE: 2 (Mostly readable with some room for improvement.)
----------- Reproducibility -----------
SCORE: 0 (N/A - nothing to reproduce.)
----------- Overall recommendation (full paper) -----------
SCORE: 6 (A good paper overall. I vote for acceptance, although would not be upset if it were rejected because of the low acceptance rate.)
----------- Summary -----------
This article studies the problem of fairly allocating a set of (contiguous) online indivisible items among n agents, where fairness is measured by PROPa and EF1. Since PROPa and EF1 cannot be guaranteed if the allocation is not allowed to be revised, the current work studies how to achieve them with minimal adjustments.

Without contiguity constraints, the authors first propose algorithms that ensure EF1 for restricted additive and general identical valuations. For these settings, no adjustment is required. For general additive valuations, they give an algorithm that requires O(mT) adjustments, where m is the maximum number of distinct valuations for items among all agents. (What is the lower bound for this setting?)

With contiguity constraints, the positive results are basically for the identical setting. The authors show that a PROPa allocation can be guaranteed with O(nT) adjustments, and an EF1 allocation can be guaranteed with O(T) adjustments for two agents and O(R/L n^2 T) for n agents, where R and L are the lower and upper bounds of the valuations. For both settings, the authors prove the lower bound of Omega(nT) adjustments.

Finally, for non-identical valuations, the authors prove lower bounds of Omega(T^2/n) and Omega(T^2) for PROPa and EF1 allocations respectively.
----------- Review -----------
Strength:

1.	The problem of dynamic fair allocation of indivisible items is interesting.

2.	I think the hard instances for contiguous non-identical settings are good to be known and the design is not straightforward.

Weakness:

1.	The technical contribution is incremental and some results are quite straightforward. 

Comments:

1.	The three results in Section 3 are rather straightforward, and I, personally, do not think these results to be *surprising* as claimed by the authors. The envy-cycle elimination algorithm (the more general version of the greedy algorithm for identical valuations) ensures EF1 and does not have any restrictions on the order of the items. If the valuations are identical, there is no resolution of envy cycles. 

2.	The results in Section 4 are more interesting. Although the algorithms mimic existing algorithms in the literature, there are some novel analyses of the number of adjustments.

3.	In Section 6, the authors claimed that “Even though we establish tight upper and lower bounds to achieve PROPa in the contiguous setting, …”. I am confused about this since I think there is still a gap of an n factor. 

4.	Given the hardness results for the general non-identical setting, I guess it might be interesting to investigate the tradeoff between the number of adjustments and the approximation of fairness. 

5.	When referring to the literature, I always try to avoid “[26] proves …”. I think in this case it is better to mention the authors of the related works.

6.	Below Lemma 4.1, The authors mentioned that “Finally, when all agents become inactive, the remaining items are assigned arbitrarily”. I think the items cannot be assigned arbitrarily. I guess they should be assigned *without violating the contiguity constraints*.

7.	I think Proposition 4.9 can be located in Section 2 after the definitions of EF1 and PROPa, so the readers know all the results in Section 3 also hold for PROPa. (Otherwise, I think it is a bit wired why PROPa is not discussed in Section 3?) I also do not think there is a necessity to highlight “non-identical”.

8.	Some typos: 
a.	In the proof of Theorem 3.1 - Since Algorithm 1 only assign an item
b.	Below equation (2) – [26] also shows
c.	It is better to choose one of [A1, A2,…,An] and (A1,A2,…,An).
----------- Questions for Authors -----------
In Section 6, the authors claimed that “Even though we establish tight upper and lower bounds to achieve PROPa in the contiguous setting, …”. I am confused about this since I think there is still a gap of an n factor.
----------- Reviewer's confidence -----------
SCORE: 7 (I have up-to-date knowledge in the area.)


----------------------- REVIEW 3 ---------------------
SUBMISSION: 126
TITLE: Fairly Allocating (Contiguous) Dynamic Indivisible Items with Few Adjustments
AUTHORS: Mingwei Yang

----------- Relevance -----------
SCORE: 3 (The paper is relevant to the AAMAS community.)
----------- Significance / Importance -----------
SCORE: 2 (Modest contribution or average impact.)
----------- Soundness -----------
SCORE: 3 (Correct.)
----------- Novelty -----------
SCORE: 2 (Moderate - approach and/or application have been developed before, but significant improvements are presented.)
----------- Scholarship -----------
SCORE: 2 (Relevant literature cited but could be expanded.)
----------- Clarity -----------
SCORE: 2 (Mostly readable with some room for improvement.)
----------- Reproducibility -----------
SCORE: 0 (N/A - nothing to reproduce.)
----------- Overall recommendation (full paper) -----------
SCORE: 6 (A good paper overall. I vote for acceptance, although would not be upset if it were rejected because of the low acceptance rate.)
----------- Summary -----------
The paper studies dynamic allocation of indivisible goods with certain fairness goals (some approximate version of proportionality and EF1). In large parts, it focuses on the setting where we additionally have a contiguity constraint, so that items have to be allocated in consecutive blocks.
The main contribution of the paper is to show (partially matching) lower and upper bound for the number of adjustments (total number of changes after allocating each item once upon arrival). Preference models which are considered are general identical preferences, additive preferences, and restricted additive preferences.
Overall it is a classical Computational Social Choice paper which clearly advances our knowledge in context of dynamic allocations.
----------- Review -----------
First of all, the problem itself is very well-motivated and further insight into the theory of handling dynamic allocations are very welcome.

While most of the algorithms are not very novel or deep, I consider the value from the insight that still comes from them as very high. Having a better understanding of what will happen when we (re)allocate seems very desirable. Also, the results are all correct and have altogether sufficient depth. The text might benefit from another round of proofreading.

Since it is obvious from the results that having (non-)identical preferences is quite influential, I was wondering whether any relaxations of identical preferences could be analyze. In some sense "restricted additive" is of that nature. This can probably be further discussed.

Minor:
- Abstract: you define m but not T
- p1,l: "but only one item" -> "but only one good"? (positive value is decisive)
- citation marks should not be used as nouns
- p1,r: "is not until recently" <- known?
- usage of restricted additive without explaining it made it unnecessarily difficult to get into the paper (definition comes late and concept is not very complicated)
- systematic of variable naming is strange (or non-existent): while we have N for the set of agents and n for the number of agents (so far systematic and common logic), we also have T for the number items.
- p3,l: "agent with the minimum valuation" please make clear that this refers to the value of the bundle assigned to the agent *so far* (and to to the next item's value)
- p3,r "their existence is not likely to lead" what does this formally mean?
- Lemma 4.4: "A_i" does not change, is a bit hard to parse (there is not A_i), I understood you mean that nothing is reallocated
----------- Questions for Authors -----------
Q1: Algorithm 3 seems to work for any preference model, does it? Could you make this more explicit in the statement?
Q2: Why do your algorithms return A^1,A^2,A^T and not just the final allocation?
----------- Reviewer's confidence -----------
SCORE: 8 (I am an expert in this area.)
